Hypergraph based Understanding for Document Semantic Entity Recognition

Semantic entity recognition is an important task in the field of visually-rich document understanding. It distinguishes the semantic types of text by analyzing the position relationship between text nodes and the relation between text content. The existing document understanding models mainly focus on entity categories while ignoring the extraction of entity boundaries. We build a novel hypergraph attention document semantic entity recognition framework, HGA, which uses hypergraph attention to focus on entity boundaries and entity categories at the same time. It can conduct a more detailed analysis of the document text representation analyzed by the upstream model and achieves a better performance of semantic information. We apply this method on the basis of GraphLayoutLM to construct a new semantic entity recognition model HGALayoutLM. Our experiment results on FUNSD, CORD, XFUND and SROIE show that our method can effectively improve the performance of semantic entity recognition tasks based on the original model. The results of HGALayoutLM on FUNSD and XFUND reach the new state-of-the-art results.

==> src/position_encoding/w_position.dat <==
step f1
400 0.9218516674962668
500 0.9256321269211701
600 0.9261677548970366
700 0.9288050314465409
800 0.9347284504235177
900 0.9316090524745088
1000 0.9298948422633951
1100 0.9301980198019802
1200 0.9316987740805603
1300 0.9298026480139895
1400 0.9287664432861752
1500 0.9334662347371044
1600 0.9366583541147131
1700 0.9335986073116139
1800 0.9346259010688541
1900 0.9334326875310482
2000 0.9348906560636182

==> src/position_encoding/w_span_position.dat <==
step f1
400 0.9217002237136466
500 0.9369821742405221
600 0.934372642695499
700 0.9304304304304304
800 0.9376884422110553
900 0.9321862348178137
1000 0.934077079107505
1100 0.9378134403209628
1200 0.9431017119838871
1300 0.9362021516137102
1400 0.9431589537223339
1500 0.9376096216487096
1600 0.9415322580645161
1700 0.941294530858003
1800 0.9386009058882737
1900 0.939994978659302
2000 0.9404672192916352

==> src/position_encoding/wo_position.dat <==
step f1
400 0.8669594420046499
500 0.8706873847774559
600 0.8818652849740932
700 0.9012697590049236
800 0.8866684196686827
900 0.8973225890304134
1000 0.8914074855034265
1100 0.873451803984922
1200 0.914624709827186
1300 0.925403742630095
1400 0.9230374551051821
1500 0.9243007441621761
1600 0.908093994778068
1700 0.9166451612903226
1800 0.9264291207382722
1900 0.9215333161821456
2000 0.9223650385604113
